ALMOST: Adversarial Learning to Mitigate Oracle-less ML Attacks via Synthesis Tuning

Oracle-less machine learning (ML) attacks have broken various logic locking schemes. Regular synthesis, which is tailored for area-power-delay optimization, yields netlists where key-gate localities are vulnerable to learning. Thus, we call for security-aware logic synthesis. We propose ALMOST, a framework for adversarial learning to mitigate oracle-less ML attacks via synthesis tuning. ALMOST uses a simulated-annealing-based synthesis recipe generator, employing adversarially trained models that can predict state-of-the-art attacks' accuracies over wide ranges of recipes and key-gate localities. Experiments on ISCAS benchmarks confirm the attacks' accuracies drops to around 50\% for ALMOST-synthesized circuits, all while not undermining design optimization.

==> ADMIN/DAC/reviews.txt <==
============================================================================ 
DAC 2023 Reviews for Submission #1043
============================================================================ 

Title: ALMOST: Adversarial Learning to Mitigate Oracle-less ML Attacks via Synthesis Tuning
Authors: Animesh Basak Chowdhury, Lilas Alrahis, Luca Collini, Johann Knechtel, Ramesh Karri, Siddharth Garg, Ozgur Sinanoglu and Benjamin Tan


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
           Clarity / Writing Style (1-5): 3
      Originality / Innovativeness (1-5): 4
    Impact of Ideas and/or Results (1-5): 3
            OVERALL RECOMMENDATION (1-5): 3

Summarize shortly the contributions of the paper in your own words.
---------------------------------------------------------------------------
The paper presents a new synthesis framework based on simulated annealing (SA) to enable logic-locking recipes that exhibit random guess accuracy against state-of-the-art attack models. To quickly search the optimization space, the paper also presents an adversarial training-based model generation that can yield quick but approximate results while filtering the space.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
1.	Overall well-written paper and easy to read.
2.	Synthesis framework focusing on a security-first mindset is an interesting approach
3.	Solid results against SOTA models.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
1.  Synthesis recipes seem to vary quite a bit across circuits. Might get expensive for large designs.
2.  Synthesis time overheads from the proposed technique are missing.
---------------------------------------------------------------------------


Main Discussion of Paper
---------------------------------------------------------------------------
The paper presents a synthesis framework based on simulated annealing (SA) to enable logic-locked designs, that exhibit resilience against SOTA attack models. Based on the chosen synthesis recipe, the machine learning (ML) models show different accuracies against logic-locked designs. However, searching for an optimal recipe focusing on ML attack accuracies is expensive and the existing synthesis frameworks predominantly focus on PPA as their optimization metric. To enable a security-first mindset for logic-locked designs, the paper presents a synthesis framework that performs a search space exploration to find recipes that provide resilience against SOTA models. However, evaluating the search space results against different ML models is quite expensive and quickly adds up in terms of time. Hence, the paper also presents an adversarially trained model that approximates the SOTA attack models and enables a faster turnaround time for evaluating a particular synthesis recipe. T!
 he paper demonstrates the technique against various benchmark circuits and shows that the proposed scheme achieves only a random guess accuracy against various ML models.

The paper is overall well written. The security-first mindset approach in synthesis is interesting, with the trade-offs between optimization search space vs. model accuracy adding up a lot of value. The results are also precise and back up the claims. There are a few minor concerns from the reviewer:
1.	Can the synthesis runtime overhead be quantified and included in some form of a table or figure? While the overhead may be negligible for benchmarks, it can add up a significant portion of time for large-scale SoCs, even if we take a hierarchical synthesis approach.
2.	Following up on the previous question, it seems the synthesis recipe seems to be different for different circuits. In that sense, are the benefits from logic locking from different sub-portions of the circuit in a large design add up? If not, there needs to be a resynthesis of the block(s) based on aggregating the information from other portions of a large design.
3.	How does the technique fare against the place-and-route portion of the physical design flow? Industry-standard APR flows are also smart enough to modify some of the logic based on timing constraints and can potentially impact ML resilience.
---------------------------------------------------------------------------


Most prominent Strength or Weakness
---------------------------------------------------------------------------
1.	Synthesis approach optimizing for security is a big positive factor.
---------------------------------------------------------------------------


Have a Question to Authors? (Optional)
---------------------------------------------------------------------------
1.	It seems the synthesis recipe seems to be different for different circuits. In that sense, are the benefits from logic locking from different sub-portions of the circuit in a large design add up?
2.	How does the technique fare against the place-and-route portion of the physical design flow? Industry-standard APR flows are also smart enough to modify some of the logic based on timing constraints and can potentially impact ML resilience.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
           Clarity / Writing Style (1-5): 3
      Originality / Innovativeness (1-5): 4
    Impact of Ideas and/or Results (1-5): 4
            OVERALL RECOMMENDATION (1-5): 4

Summarize shortly the contributions of the paper in your own words.
---------------------------------------------------------------------------
This paper discusses a new security-aware approach logic synthesis, and  proposes a framework for adversarial learning to mitigate oracle-less ML attacks via synthesis tuning.  Experiments on ISCAS benchmarks confirm the attacks' accuracies drops to around 50% for ALMOST-synthesized circuits, all while not undermining design optimization.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
+ Interesting technique
+ Timely topic
Novelty of the proposed concept
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- Scalability of the approach needs further elaboration 
- Analysis of the overheads vs gained level of protection can enhance this work
---------------------------------------------------------------------------


Main Discussion of Paper
---------------------------------------------------------------------------
This paper discusses a new security-aware approach logic synthesis, and  proposes a framework for adversarial learning to mitigate oracle-less ML attacks via synthesis tuning.  Experiments on ISCAS benchmarks confirm the attacks' accuracies drops to around 50% for ALMOST-synthesized circuits, all while not undermining design optimization.
+ Interesting technique
+ Timely topic
but
- Scalability of the approach needs further elaboration 
- Analysis of the overheads vs gained level of protection can enhance this work
---------------------------------------------------------------------------


Most prominent Strength or Weakness
---------------------------------------------------------------------------
Novelty of the proposed concept
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
           Clarity / Writing Style (1-5): 4
      Originality / Innovativeness (1-5): 3
    Impact of Ideas and/or Results (1-5): 3
            OVERALL RECOMMENDATION (1-5): 3

Summarize shortly the contributions of the paper in your own words.
---------------------------------------------------------------------------
The paper addresses the problem of creating resilient circuit locking schemes, presenting an approach to synthesis considering ML attacks against locking and avoiding the constraints of existing schemes like UNSAIL.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
+ Synthesises circuits without constraints (e.g. specific key-gate structures)
+ Provides good results in terms of creating resilient locking
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- Lacks comparative results with existing methods
---------------------------------------------------------------------------


Main Discussion of Paper
---------------------------------------------------------------------------
The paper addresses the problem of creating resilient circuit locking schemes.
The authors present an approach to synthesis considering ML attacks against locking and avoiding the constraints of existing schemes like UNSAIL.
The approach generalises, effectively, existing approaches by avoiding constraints such as specific key-gate structures, etc.
Although the paper provides an interesting approach, more evaluation is necessary, especially comparing its effectiveness against the existing approaches.

The paper is written well.
---------------------------------------------------------------------------


Most prominent Strength or Weakness
---------------------------------------------------------------------------
Missing comparative results with existing methods (UNSAIL, TRLL).
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #4
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
           Clarity / Writing Style (1-5): 2
      Originality / Innovativeness (1-5): 2
    Impact of Ideas and/or Results (1-5): 3
            OVERALL RECOMMENDATION (1-5): 3

Summarize shortly the contributions of the paper in your own words.
---------------------------------------------------------------------------
The paper talks about using adversarial machine learning to tune synthesis in order to mitigate Oracle-less ML attacks on logic locked circuits.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
+ Claims to reduce accuracy of ML attacks while not affecting overhead too much
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- Unclear from the paper how the proposed method improves security or decreases overhead since the results look unimpressive
---------------------------------------------------------------------------


Main Discussion of Paper
---------------------------------------------------------------------------
The paper talks about using adversarial machine learning for synthesis tuning to thwart Oracle-less Machine learning attacks on logic locking. The authors claim to reduce the accuracy of ML attacks to around 50% while not affecting design overhead much compared to regular synthesis tools.
The results look unconvincing (sometimes ALMOST is better and sometimes it is worse) and the accuracy numbers look similar in orders of magnitude between the different comparisons. Similarly overhead results are all over the map and the authors claim it is better in average using a bunch of outdated ISCAS benchmark circuits.
---------------------------------------------------------------------------


Most prominent Strength or Weakness
---------------------------------------------------------------------------
The paper starts off well-written and clear about its purported contributions but the results dont seem to inspire confidence in the merits of the proposed scheme.

